Graph Neural Network-based Joint Equalization and Decoding

This paper proposes to use graph neural networks (GNNs) for equalization, that can also be used to perform joint equalization and decoding (JED). For equalization, the GNN is build upon the factor graph representations of the channel, while for JED, the factor graph is expanded by the Tanner graph of the parity-check matrix (PCM) of the channel code, sharing the variable nodes (VNs). A particularly advantageous property of the GNN is the robustness against cycles in the factor graphs which is the main problem for belief propagation (BP)-based equalization. As a result of having a fully deep learning-based receiver, joint optimization instead of individual optimization of the components is enabled, so-called end-to-end learning. Furthermore, we propose a parallel flooding schedule that further reduces the latency, which turns out to improve also the error correcting performance. The proposed approach is analyzed and compared to state-of-the-art baselines in terms of error correcting capability and latency. At a fixed low latency, the flooding GNN for JED demonstrates a gain of 2.25 dB in bit error rate (BER) compared to an iterative Bahl--Cock--Jelinek--Raviv (BCJR)-BP baseline.

==> tikz/results/coded/coded_proakis_C_BCJR_5GLDPC_k66_n132_SPA_10_IDD_20.txt <==
snr,ber,bler,bmi
0.00e+00,3.28e-01,1.00e+00,8.27e-01
1.00e+00,3.15e-01,1.00e+00,8.07e-01
2.00e+00,3.00e-01,9.99e-01,7.79e-01
3.00e+00,2.86e-01,9.98e-01,7.51e-01
4.00e+00,2.66e-01,9.82e-01,7.14e-01
5.00e+00,2.32e-01,9.03e-01,6.38e-01
6.00e+00,1.77e-01,7.15e-01,5.01e-01
7.00e+00,1.10e-01,4.58e-01,3.21e-01
8.00e+00,5.02e-02,1.98e-01,1.55e-01
9.00e+00,1.21e-02,4.74e-02,4.19e-02
1.00e+01,1.54e-03,5.85e-03,6.68e-03
1.10e+01,1.14e-04,4.13e-04,6.65e-04
1.20e+01,5.14e-06,1.87e-05,4.06e-05


==> tikz/results/coded/coded_proakis_C_BCJR_5GLDPC_k66_n132_SPA_2_IDD_0.txt <==
snr,ber,bler,bmi
4.00e+00,2.71e-01,1.00e+00,7.25e-01
5.00e+00,2.51e-01,1.00e+00,6.88e-01
6.00e+00,2.21e-01,9.99e-01,6.29e-01
7.00e+00,1.87e-01,9.98e-01,5.54e-01
8.00e+00,1.42e-01,9.67e-01,4.45e-01
9.00e+00,9.35e-02,9.02e-01,3.14e-01
1.00e+01,4.91e-02,7.03e-01,1.74e-01
1.10e+01,2.09e-02,4.03e-01,8.08e-02
1.20e+01,5.99e-03,1.67e-01,2.57e-02


==> tikz/results/coded/duidd_3_bp_nn_3_sp_8.txt <==
snr,ber,bler,bmi
0.00e+00,2.76e-01,1.00e+00,1.02e+00
1.00e+00,2.66e-01,1.00e+00,1.02e+00
2.00e+00,2.57e-01,1.00e+00,1.02e+00
3.00e+00,2.44e-01,1.00e+00,1.01e+00
4.00e+00,2.32e-01,1.00e+00,1.00e+00
5.00e+00,2.18e-01,1.00e+00,9.90e-01
6.00e+00,2.01e-01,1.00e+00,9.77e-01
7.00e+00,1.87e-01,1.00e+00,9.61e-01
8.00e+00,1.70e-01,1.00e+00,9.38e-01
9.00e+00,1.48e-01,1.00e+00,9.06e-01
1.00e+01,1.27e-01,9.98e-01,8.62e-01
1.10e+01,9.88e-02,9.51e-01,7.56e-01
1.20e+01,6.08e-02,6.02e-01,4.21e-01
1.30e+01,2.03e-02,1.35e-01,8.23e-02
1.40e+01,1.69e-03,1.03e-02,6.20e-03
1.50e+01,3.41e-04,1.90e-03,1.20e-03
1.60e+01,1.07e-04,4.86e-04,4.05e-04


==> tikz/results/coded/gnn_JED_Flood_5G_proakis_C_k66_n132.txt <==
snr,ber,bler,bmi
0.00e+00,3.52e-01,1.00e+00,1.22e+00
1.00e+00,3.43e-01,1.00e+00,1.12e+00
2.00e+00,3.33e-01,1.00e+00,1.04e+00
3.00e+00,3.14e-01,9.98e-01,9.43e-01
4.00e+00,3.00e-01,9.81e-01,8.75e-01
5.00e+00,2.57e-01,9.09e-01,7.30e-01
6.00e+00,2.09e-01,7.71e-01,5.80e-01
7.00e+00,1.28e-01,4.90e-01,3.51e-01
8.00e+00,5.34e-02,2.05e-01,1.44e-01
9.00e+00,1.35e-02,5.42e-02,3.67e-02
1.00e+01,2.00e-03,8.13e-03,5.43e-03
1.10e+01,1.72e-04,6.97e-04,4.53e-04
1.20e+01,7.89e-06,3.94e-05,2.15e-05





==> tikz/results/coded/gnn_JED_Flood_5G_proakis_C_k66_n132_supp.txt <==
snr,ber_1,ber_2,ber_3,ber_4,ber_5,ber_6,ber_7,ber_8,ber_9,ber_10,ber_11,ber_12,ber_13,ber_14,ber_15,ber_16,ber_17,ber_18,ber_19,bler_1,bler_2,bler_3,bler_4,bler_5,bler_6,bler_7,bler_8,bler_9,bler_10,bler_11,bler_12,bler_13,bler_14,bler_15,bler_16,bler_17,bler_18,bler_19,bmi_1,bmi_2,bmi_3,bmi_4,bmi_5,bmi_6,bmi_7,bmi_8,bmi_9,bmi_10,bmi_11,bmi_12,bmi_13,bmi_14,bmi_15,bmi_16,bmi_17,bmi_18,bmi_19
0.00e+00,3.61e-01,3.48e-01,3.52e-01,3.54e-01,3.53e-01,3.52e-01,3.53e-01,3.52e-01,3.51e-01,3.52e-01,3.51e-01,3.51e-01,3.49e-01,3.49e-01,3.49e-01,3.50e-01,3.51e-01,3.51e-01,3.52e-01,1.00e+00,1.00e+00,1.00e+00,1.00e+00,1.00e+00,1.00e+00,1.00e+00,1.00e+00,1.00e+00,1.00e+00,1.00e+00,1.00e+00,1.00e+00,1.00e+00,1.00e+00,1.00e+00,1.00e+00,1.00e+00,1.00e+00,1.66e+00,2.01e+00,2.22e+00,2.07e+00,1.95e+00,1.87e+00,1.75e+00,1.64e+00,1.56e+00,1.49e+00,1.43e+00,1.39e+00,1.35e+00,1.32e+00,1.29e+00,1.28e+00,1.26e+00,1.25e+00,1.24e+00
1.00e+00,3.53e-01,3.35e-01,3.38e-01,3.38e-01,3.37e-01,3.37e-01,3.37e-01,3.38e-01,3.37e-01,3.37e-01,3.37e-01,3.37e-01,3.36e-01,3.36e-01,3.37e-01,3.37e-01,3.37e-01,3.37e-01,3.38e-01,1.00e+00,1.00e+00,1.00e+00,1.00e+00,1.00e+00,1.00e+00,1.00e+00,1.00e+00,1.00e+00,1.00e+00,1.00e+00,1.00e+00,1.00e+00,1.00e+00,1.00e+00,1.00e+00,1.00e+00,1.00e+00,1.00e+00,1.46e+00,1.75e+00,1.95e+00,1.85e+00,1.76e+00,1.69e+00,1.60e+00,1.49e+00,1.42e+00,1.37e+00,1.31e+00,1.27e+00,1.23e+00,1.20e+00,1.18e+00,1.17e+00,1.15e+00,1.14e+00,1.14e+00
2.00e+00,3.45e-01,3.26e-01,3.28e-01,3.29e-01,3.27e-01,3.29e-01,3.30e-01,3.28e-01,3.27e-01,3.28e-01,3.27e-01,3.26e-01,3.25e-01,3.26e-01,3.25e-01,3.25e-01,3.24e-01,3.26e-01,3.28e-01,1.00e+00,1.00e+00,1.00e+00,1.00e+00,1.00e+00,1.00e+00,1.00e+00,1.00e+00,1.00e+00,1.00e+00,1.00e+00,1.00e+00,1.00e+00,1.00e+00,9.99e-01,9.99e-01,9.99e-01,9.99e-01,9.99e-01,1.28e+00,1.54e+00,1.74e+00,1.69e+00,1.61e+00,1.55e+00,1.46e+00,1.38e+00,1.31e+00,1.26e+00,1.21e+00,1.17e+00,1.14e+00,1.12e+00,1.10e+00,1.08e+00,1.07e+00,1.06e+00,1.06e+00
3.00e+00,3.39e-01,3.15e-01,3.11e-01,3.09e-01,3.09e-01,3.10e-01,3.09e-01,3.09e-01,3.08e-01,3.08e-01,3.08e-01,3.09e-01,3.09e-01,3.09e-01,3.08e-01,3.09e-01,3.09e-01,3.10e-01,3.08e-01,1.00e+00,1.00e+00,1.00e+00,1.00e+00,1.00e+00,1.00e+00,9.99e-01,9.99e-01,9.99e-01,9.99e-01,9.99e-01,9.99e-01,9.98e-01,9.99e-01,9.98e-01,9.98e-01,9.98e-01,9.98e-01,9.98e-01,1.14e+00,1.34e+00,1.51e+00,1.48e+00,1.41e+00,1.36e+00,1.30e+00,1.23e+00,1.17e+00,1.14e+00,1.09e+00,1.06e+00,1.03e+00,1.01e+00,9.92e-01,9.78e-01,9.68e-01,9.60e-01,9.53e-01
4.00e+00,3.28e-01,2.96e-01,2.92e-01,2.93e-01,2.92e-01,2.92e-01,2.90e-01,2.89e-01,2.89e-01,2.89e-01,2.89e-01,2.87e-01,2.88e-01,2.87e-01,2.87e-01,2.88e-01,2.90e-01,2.89e-01,2.90e-01,1.00e+00,1.00e+00,1.00e+00,1.00e+00,1.00e+00,9.99e-01,9.98e-01,9.99e-01,9.97e-01,9.94e-01,9.93e-01,9.93e-01,9.89e-01,9.88e-01,9.88e-01,9.88e-01,9.87e-01,9.87e-01,9.88e-01,1.02e+00,1.17e+00,1.32e+00,1.31e+00,1.26e+00,1.22e+00,1.16e+00,1.10e+00,1.05e+00,1.01e+00,9.83e-01,9.50e-01,9.23e-01,9.05e-01,8.93e-01,8.84e-01,8.77e-01,8.70e-01,8.65e-01
5.00e+00,3.19e-01,2.79e-01,2.71e-01,2.67e-01,2.64e-01,2.63e-01,2.61e-01,2.58e-01,2.57e-01,2.55e-01,2.54e-01,2.53e-01,2.53e-01,2.53e-01,2.52e-01,2.53e-01,2.52e-01,2.53e-01,2.53e-01,1.00e+00,1.00e+00,1.00e+00,1.00e+00,9.98e-01,9.96e-01,9.93e-01,9.84e-01,9.79e-01,9.67e-01,9.65e-01,9.58e-01,9.50e-01,9.39e-01,9.37e-01,9.34e-01,9.33e-01,9.29e-01,9.28e-01,9.22e-01,1.01e+00,1.12e+00,1.12e+00,1.07e+00,1.03e+00,9.85e-01,9.36e-01,8.96e-01,8.61e-01,8.31e-01,8.05e-01,7.84e-01,7.68e-01,7.57e-01,7.50e-01,7.44e-01,7.40e-01,7.37e-01
6.00e+00,3.09e-01,2.61e-01,2.43e-01,2.35e-01,2.29e-01,2.23e-01,2.19e-01,2.15e-01,2.11e-01,2.07e-01,2.05e-01,2.04e-01,2.03e-01,2.02e-01,2.03e-01,2.02e-01,2.02e-01,2.01e-01,2.00e-01,1.00e+00,1.00e+00,1.00e+00,9.98e-01,9.91e-01,9.76e-01,9.57e-01,9.34e-01,9.14e-01,8.92e-01,8.73e-01,8.50e-01,8.36e-01,8.22e-01,8.14e-01,8.06e-01,8.00e-01,7.94e-01,7.85e-01,8.43e-01,8.82e-01,9.45e-01,9.38e-01,8.89e-01,8.42e-01,7.95e-01,7.53e-01,7.15e-01,6.85e-01,6.59e-01,6.40e-01,6.24e-01,6.09e-01,6.01e-01,5.93e-01,5.88e-01,5.83e-01,5.79e-01
7.00e+00,2.98e-01,2.37e-01,2.07e-01,1.92e-01,1.77e-01,1.65e-01,1.55e-01,1.48e-01,1.42e-01,1.37e-01,1.33e-01,1.31e-01,1.28e-01,1.27e-01,1.26e-01,1.24e-01,1.22e-01,1.23e-01,1.22e-01,1.00e+00,1.00e+00,9.99e-01,9.93e-01,9.61e-01,9.16e-01,8.44e-01,7.87e-01,7.34e-01,6.75e-01,6.42e-01,6.09e-01,5.90e-01,5.70e-01,5.53e-01,5.35e-01,5.26e-01,5.17e-01,5.10e-01,7.68e-01,7.46e-01,7.53e-01,7.19e-01,6.53e-01,5.95e-01,5.46e-01,5.02e-01,4.69e-01,4.41e-01,4.22e-01,4.05e-01,3.91e-01,3.79e-01,3.70e-01,3.60e-01,3.54e-01,3.50e-01,3.46e-01
8.00e+00,2.86e-01,2.11e-01,1.68e-01,1.42e-01,1.21e-01,1.05e-01,9.23e-02,8.40e-02,7.74e-02,7.27e-02,6.99e-02,6.67e-02,6.47e-02,6.22e-02,6.09e-02,5.99e-02,5.90e-02,5.84e-02,5.82e-02,1.00e+00,1.00e+00,9.96e-01,9.61e-01,8.54e-01,7.39e-01,6.18e-01,5.28e-01,4.56e-01,4.12e-01,3.75e-01,3.45e-01,3.24e-01,3.05e-01,2.89e-01,2.77e-01,2.62e-01,2.55e-01,2.50e-01,7.16e-01,6.35e-01,5.84e-01,5.17e-01,4.38e-01,3.72e-01,3.23e-01,2.85e-01,2.56e-01,2.34e-01,2.17e-01,2.04e-01,1.94e-01,1.87e-01,1.81e-01,1.76e-01,1.72e-01,1.68e-01,1.66e-01
9.00e+00,2.73e-01,1.84e-01,1.26e-01,9.05e-02,6.47e-02,4.73e-02,3.63e-02,2.96e-02,2.51e-02,2.21e-02,2.01e-02,1.88e-02,1.78e-02,1.71e-02,1.64e-02,1.58e-02,1.52e-02,1.48e-02,1.45e-02,1.00e+00,1.00e+00,9.81e-01,8.65e-01,6.67e-01,4.67e-01,3.29e-01,2.43e-01,1.84e-01,1.47e-01,1.20e-01,1.06e-01,9.45e-02,8.82e-02,8.23e-02,7.60e-02,7.18e-02,6.75e-02,6.55e-02,6.65e-01,5.34e-01,4.26e-01,3.21e-01,2.29e-01,1.66e-01,1.26e-01,9.98e-02,8.31e-02,7.19e-02,6.37e-02,5.76e-02,5.32e-02,5.00e-02,4.74e-02,4.52e-02,4.33e-02,4.19e-02,4.05e-02
1.00e+01,2.63e-01,1.57e-01,8.65e-02,4.84e-02,2.68e-02,1.54e-02,1.00e-02,7.14e-03,5.58e-03,4.65e-03,3.99e-03,3.60e-03,3.28e-03,3.05e-03,2.92e-03,2.81e-03,2.70e-03,2.62e-03,2.56e-03,1.00e+00,9.99e-01,9.33e-01,6.72e-01,3.86e-01,2.06e-01,1.14e-01,6.88e-02,4.75e-02,3.53e-02,2.72e-02,2.23e-02,1.90e-02,1.65e-02,1.48e-02,1.39e-02,1.29e-02,1.21e-02,1.17e-02,6.28e-01,4.55e-01,2.93e-01,1.74e-01,9.65e-02,5.53e-02,3.52e-02,2.46e-02,1.89e-02,1.54e-02,1.30e-02,1.13e-02,1.01e-02,9.18e-03,8.53e-03,8.03e-03,7.67e-03,7.35e-03,7.05e-03
1.10e+01,2.51e-01,1.30e-01,5.26e-02,2.02e-02,7.40e-03,3.09e-03,1.57e-03,9.73e-04,6.90e-04,5.34e-04,4.40e-04,3.88e-04,3.53e-04,3.23e-04,3.00e-04,2.83e-04,2.69e-04,2.57e-04,2.45e-04,1.00e+00,9.98e-01,8.16e-01,4.11e-01,1.50e-01,5.36e-02,2.22e-02,1.08e-02,6.32e-03,4.23e-03,3.03e-03,2.33e-03,1.92e-03,1.68e-03,1.52e-03,1.32e-03,1.24e-03,1.15e-03,1.10e-03,5.95e-01,3.85e-01,1.87e-01,7.61e-02,2.81e-02,1.15e-02,5.77e-03,3.46e-03,2.37e-03,1.78e-03,1.43e-03,1.21e-03,1.06e-03,9.51e-04,8.71e-04,7.98e-04,7.45e-04,7.06e-04,6.74e-04
1.20e+01,2.40e-01,1.06e-01,2.86e-02,6.64e-03,1.43e-03,3.89e-04,1.49e-04,7.63e-05,4.81e-05,3.45e-05,2.71e-05,2.32e-05,2.07e-05,1.87e-05,1.73e-05,1.61e-05,1.52e-05,1.41e-05,1.32e-05,1.00e+00,9.93e-01,6.25e-01,1.85e-01,3.81e-02,8.46e-03,2.48e-03,9.77e-04,4.93e-04,2.89e-04,1.96e-04,1.46e-04,1.14e-04,9.66e-05,8.42e-05,7.58e-05,6.98e-05,6.57e-05,6.04e-05,5.70e-01,3.31e-01,1.14e-01,2.80e-02,5.94e-03,1.56e-03,5.73e-04,2.80e-04,1.70e-04,1.17e-04,8.90e-05,7.28e-05,6.26e-05,5.51e-05,4.95e-05,4.50e-05,4.13e-05,3.85e-05,3.62e-05


==> tikz/results/coded/gnn_JED_Seq_5G_proakisC_k66_n132_sched_35_35_35_finetune_35_35_35_35_35.txt <==
snr,ber,bler,bmi
0.00e+00,3.52e-01,1.00e+00,1.12e+00
1.00e+00,3.42e-01,1.00e+00,1.04e+00
2.00e+00,3.29e-01,9.99e-01,9.78e-01
3.00e+00,3.15e-01,9.98e-01,9.08e-01
4.00e+00,2.93e-01,9.83e-01,8.36e-01
5.00e+00,2.61e-01,9.33e-01,7.32e-01
6.00e+00,2.09e-01,7.94e-01,5.79e-01
7.00e+00,1.30e-01,5.27e-01,3.64e-01
8.00e+00,6.02e-02,2.49e-01,1.67e-01
9.00e+00,1.90e-02,8.12e-02,5.23e-02
1.00e+01,3.01e-03,1.34e-02,8.40e-03
1.10e+01,3.30e-04,1.44e-03,9.19e-04
1.20e+01,2.02e-05,8.63e-05,5.47e-05


==> tikz/results/coded/gnn_JED_Seq_5G_proakisC_k66_n132_sched_35_35_35_results_supplement.txt <==
snr,ber_1,ber_2,ber_3,ber_4,ber_5,ber_6,ber_7,ber_8,ber_9,ber_10,ber_11,ber_12,ber_13,ber_14,bler_1,bler_2,bler_3,bler_4,bler_5,bler_6,bler_7,bler_8,bler_9,bler_10,bler_11,bler_12,bler_13,bler_14,bmi_1,bmi_2,bmi_3,bmi_4,bmi_5,bmi_6,bmi_7,bmi_8,bmi_9,bmi_10,bmi_11,bmi_12,bmi_13,bmi_14
0.00e+00,3.49e-01,3.51e-01,3.53e-01,3.53e-01,3.54e-01,3.50e-01,3.52e-01,3.51e-01,3.51e-01,3.52e-01,3.50e-01,3.50e-01,3.51e-01,3.52e-01,1.00e+00,1.00e+00,1.00e+00,1.00e+00,1.00e+00,1.00e+00,1.00e+00,1.00e+00,1.00e+00,1.00e+00,1.00e+00,1.00e+00,1.00e+00,1.00e+00,2.13e+00,2.28e+00,2.02e+00,1.84e+00,1.69e+00,1.65e+00,1.55e+00,1.47e+00,1.42e+00,1.33e+00,1.35e+00,1.34e+00,1.30e+00,1.26e+00
1.00e+00,3.36e-01,3.40e-01,3.41e-01,3.42e-01,3.42e-01,3.41e-01,3.39e-01,3.40e-01,3.40e-01,3.42e-01,3.39e-01,3.40e-01,3.40e-01,3.40e-01,1.00e+00,1.00e+00,1.00e+00,1.00e+00,1.00e+00,1.00e+00,1.00e+00,1.00e+00,1.00e+00,1.00e+00,1.00e+00,1.00e+00,1.00e+00,1.00e+00,1.87e+00,2.00e+00,1.80e+00,1.65e+00,1.54e+00,1.50e+00,1.41e+00,1.34e+00,1.30e+00,1.22e+00,1.24e+00,1.23e+00,1.20e+00,1.17e+00
2.00e+00,3.23e-01,3.26e-01,3.27e-01,3.27e-01,3.28e-01,3.25e-01,3.25e-01,3.26e-01,3.25e-01,3.25e-01,3.24e-01,3.23e-01,3.24e-01,3.25e-01,1.00e+00,1.00e+00,1.00e+00,1.00e+00,1.00e+00,1.00e+00,1.00e+00,1.00e+00,1.00e+00,1.00e+00,9.99e-01,1.00e+00,1.00e+00,9.99e-01,1.64e+00,1.76e+00,1.60e+00,1.48e+00,1.38e+00,1.34e+00,1.27e+00,1.21e+00,1.17e+00,1.11e+00,1.12e+00,1.11e+00,1.09e+00,1.07e+00
3.00e+00,3.12e-01,3.13e-01,3.13e-01,3.14e-01,3.13e-01,3.11e-01,3.12e-01,3.12e-01,3.12e-01,3.13e-01,3.12e-01,3.12e-01,3.13e-01,3.13e-01,1.00e+00,1.00e+00,1.00e+00,1.00e+00,9.99e-01,9.99e-01,9.99e-01,9.99e-01,9.98e-01,9.98e-01,9.98e-01,9.98e-01,9.98e-01,9.98e-01,1.45e+00,1.57e+00,1.43e+00,1.32e+00,1.25e+00,1.21e+00,1.15e+00,1.11e+00,1.07e+00,1.03e+00,1.03e+00,1.02e+00,1.01e+00,9.87e-01
4.00e+00,2.95e-01,2.96e-01,2.94e-01,2.94e-01,2.96e-01,2.93e-01,2.90e-01,2.90e-01,2.90e-01,2.91e-01,2.90e-01,2.89e-01,2.89e-01,2.90e-01,1.00e+00,1.00e+00,1.00e+00,9.99e-01,9.99e-01,9.98e-01,9.97e-01,9.96e-01,9.93e-01,9.92e-01,9.92e-01,9.88e-01,9.87e-01,9.87e-01,1.26e+00,1.35e+00,1.25e+00,1.17e+00,1.11e+00,1.07e+00,1.02e+00,9.81e-01,9.55e-01,9.16e-01,9.15e-01,9.09e-01,8.98e-01,8.87e-01
5.00e+00,2.75e-01,2.69e-01,2.67e-01,2.65e-01,2.65e-01,2.61e-01,2.58e-01,2.57e-01,2.58e-01,2.58e-01,2.56e-01,2.54e-01,2.54e-01,2.54e-01,1.00e+00,1.00e+00,1.00e+00,9.98e-01,9.93e-01,9.93e-01,9.87e-01,9.82e-01,9.76e-01,9.75e-01,9.72e-01,9.65e-01,9.59e-01,9.54e-01,1.10e+00,1.16e+00,1.06e+00,9.97e-01,9.50e-01,9.16e-01,8.78e-01,8.49e-01,8.28e-01,7.99e-01,7.96e-01,7.86e-01,7.74e-01,7.64e-01
6.00e+00,2.46e-01,2.37e-01,2.32e-01,2.28e-01,2.25e-01,2.16e-01,2.12e-01,2.09e-01,2.07e-01,2.06e-01,2.03e-01,2.01e-01,2.00e-01,2.01e-01,1.00e+00,1.00e+00,9.98e-01,9.89e-01,9.78e-01,9.56e-01,9.33e-01,9.13e-01,8.94e-01,8.82e-01,8.63e-01,8.49e-01,8.35e-01,8.25e-01,9.15e-01,9.50e-01,8.77e-01,8.19e-01,7.76e-01,7.34e-01,6.97e-01,6.68e-01,6.49e-01,6.27e-01,6.22e-01,6.12e-01,6.02e-01,5.93e-01
7.00e+00,2.18e-01,2.00e-01,1.89e-01,1.81e-01,1.75e-01,1.62e-01,1.54e-01,1.50e-01,1.48e-01,1.46e-01,1.40e-01,1.37e-01,1.36e-01,1.34e-01,9.99e-01,9.95e-01,9.78e-01,9.51e-01,9.25e-01,8.66e-01,8.08e-01,7.70e-01,7.30e-01,7.05e-01,6.74e-01,6.51e-01,6.27e-01,6.08e-01,7.65e-01,7.55e-01,6.77e-01,6.23e-01,5.85e-01,5.35e-01,4.99e-01,4.73e-01,4.57e-01,4.40e-01,4.28e-01,4.14e-01,4.03e-01,3.95e-01
8.00e+00,1.80e-01,1.54e-01,1.36e-01,1.24e-01,1.16e-01,9.89e-02,9.15e-02,8.56e-02,8.12e-02,7.88e-02,7.33e-02,7.03e-02,6.82e-02,6.73e-02,9.98e-01,9.78e-01,9.19e-01,8.34e-01,7.62e-01,6.49e-01,5.77e-01,5.12e-01,4.70e-01,4.45e-01,4.03e-01,3.71e-01,3.41e-01,3.23e-01,6.07e-01,5.53e-01,4.74e-01,4.20e-01,3.85e-01,3.28e-01,2.95e-01,2.72e-01,2.55e-01,2.42e-01,2.26e-01,2.13e-01,2.04e-01,1.98e-01
9.00e+00,1.39e-01,1.02e-01,7.83e-02,6.33e-02,5.43e-02,4.01e-02,3.39e-02,3.05e-02,2.85e-02,2.71e-02,2.40e-02,2.28e-02,2.18e-02,2.12e-02,9.92e-01,9.18e-01,7.64e-01,6.06e-01,4.99e-01,3.53e-01,2.72e-01,2.24e-01,1.90e-01,1.73e-01,1.42e-01,1.32e-01,1.21e-01,1.15e-01,4.58e-01,3.58e-01,2.72e-01,2.17e-01,1.85e-01,1.35e-01,1.13e-01,9.88e-02,9.01e-02,8.46e-02,7.53e-02,6.95e-02,6.60e-02,6.33e-02
1.00e+01,9.94e-02,5.85e-02,3.65e-02,2.52e-02,1.92e-02,1.13e-02,8.86e-03,7.65e-03,6.86e-03,6.38e-03,5.35e-03,5.00e-03,4.70e-03,4.58e-03,9.62e-01,7.62e-01,5.06e-01,3.30e-01,2.27e-01,1.22e-01,8.12e-02,6.29e-02,5.04e-02,4.32e-02,3.41e-02,2.95e-02,2.65e-02,2.43e-02,3.30e-01,2.07e-01,1.30e-01,8.80e-02,6.61e-02,3.95e-02,3.00e-02,2.48e-02,2.18e-02,2.01e-02,1.69e-02,1.53e-02,1.41e-02,1.34e-02
1.10e+01,6.43e-02,2.72e-02,1.23e-02,6.60e-03,4.30e-03,1.86e-03,1.26e-03,9.96e-04,8.45e-04,7.53e-04,5.99e-04,5.41e-04,5.00e-04,4.70e-04,8.85e-01,5.26e-01,2.48e-01,1.19e-01,6.71e-02,2.48e-02,1.38e-02,9.25e-03,7.03e-03,5.71e-03,3.96e-03,3.25e-03,2.75e-03,2.45e-03,2.26e-01,1.01e-01,4.55e-02,2.41e-02,1.54e-02,6.65e-03,4.41e-03,3.35e-03,2.77e-03,2.43e-03,1.87e-03,1.63e-03,1.47e-03,1.36e-03
1.20e+01,3.74e-02,1.02e-02,3.10e-03,1.21e-03,6.36e-04,1.89e-04,1.16e-04,8.57e-05,6.93e-05,6.06e-05,4.63e-05,4.08e-05,3.79e-05,3.56e-05,7.29e-01,2.77e-01,8.41e-02,2.84e-02,1.25e-02,3.00e-03,1.40e-03,8.53e-04,6.10e-04,4.67e-04,2.97e-04,2.54e-04,2.12e-04,1.91e-04,1.49e-01,4.29e-02,1.23e-02,4.72e-03,2.43e-03,7.25e-04,4.21e-04,2.90e-04,2.28e-04,1.94e-04,1.48e-04,1.27e-04,1.13e-04,1.04e-04


==> tikz/results/gnn_FFG_porakis_C_n_132_it_8_bmi_alvarado.txt <==
snr,bmi,ber,bler
4.0,5.332e-01,1.668e-01,1.000e+00
5.0,4.453e-01,1.339e-01,9.995e-01
6.0,3.590e-01,1.047e-01,9.958e-01
7.0,2.603e-01,7.248e-02,9.745e-01
8.0,1.748e-01,4.655e-02,9.062e-01
9.0,1.051e-01,2.619e-02,7.275e-01
10.0,5.179e-02,1.298e-02,4.955e-01
11.0,2.225e-02,5.195e-03,2.463e-01
12.0,9.051e-03,1.719e-03,9.162e-02
13.0,3.634e-03,4.576e-04,2.710e-02
14.0,1.578e-03,9.504e-05,5.784e-03


==> tikz/results/gnn_FFG_proakis_C_n132_it_8.txt <==
snr,ber,bler,loss
0.0,0.25793182849884033,1.0,1.290566086769104
1.0,0.23821590840816498,1.0,1.0998420715332031
2.0,0.21672727167606354,1.0,0.9471752643585205
3.0,0.1939166635274887,1.0,0.7816153168678284
4.0,0.16605302691459656,1.0,0.6184671521186829
5.0,0.13478787243366241,0.9994999766349792,0.46581628918647766
6.0,0.10428030043840408,0.9959999918937683,0.33367300033569336
7.0,0.07084091007709503,0.9754999876022339,0.21504145860671997
8.0,0.04590151458978653,0.906000018119812,0.13007335364818573
9.0,0.026962121948599815,0.7275000214576721,0.07279606908559799
10.0,0.012352272868156433,0.45649999380111694,0.03474850207567215
11.0,0.005272727459669113,0.23899999260902405,0.015821343287825584
12.0,0.0016848484080284834,0.09799999743700027,0.0068779513239860535
13.0,0.00038888887502253056,0.021416665986180305,0.0024520629085600376
14.0,7.01941317e-05,0.004685185384005308,0.0010571469319984317


==> tikz/results/gnn_ungerboek_proakis_C_n132_it_8.txt <==
snr,ber,bler,loss
0.0,0.2571718692779541,1.0,1.2107056379318237
1.0,0.23933984339237213,1.0,1.061281681060791
2.0,0.21779687702655792,1.0,0.8976733684539795
3.0,0.19450390338897705,1.0,0.7561066746711731
4.0,0.16803906857967377,1.0,0.6127274632453918
5.0,0.13752734661102295,0.9994999766349792,0.46080994606018066
6.0,0.10892968624830246,0.9975000023841858,0.338907927274704
7.0,0.07682812213897705,0.9785000085830688,0.2270074337720871
8.0,0.05055468901991844,0.9229999780654907,0.14013925194740295
9.0,0.029878906905651093,0.765999972820282,0.08106766641139984
10.0,0.014464844018220901,0.5105000138282776,0.04079016298055649
11.0,0.006261718925088644,0.2759999930858612,0.018827393651008606
12.0,0.002621093764901161,0.12700000405311584,0.008470285683870316
13.0,0.0006630859570577741,0.0351249985396862,0.0033225256484001875
14.0,0.0001593191991560161,0.008928571827709675,0.0014270938700065017


==> tikz/results/gnn_ungerboek_proakis_C_n132_it_8_alvarado.txt <==
snr,bmi,ber,bler
4.0,	5.437e-01,	1.694e-01,	1.000e+00
5.0,	4.510e-01,	1.383e-01,	9.998e-01
6.0,	3.637e-01,	1.069e-01,	9.973e-01
7.0,	2.728e-01,	7.722e-02,	9.843e-01
8.0,	1.842e-01,	5.010e-02,	9.205e-01
9.0,	1.163e-01,	2.914e-02,	7.655e-01
10.0,	5.871e-02,	1.499e-02,	5.178e-01
11.0,	2.786e-02,	6.643e-03,	2.873e-01
12.0,	1.183e-02,	2.359e-03,	1.147e-01
13.0,	4.644e-03,	6.299e-04,	3.562e-02
14.0,	2.006e-03,	1.452e-04,	8.383e-03

==> tikz/results/latency/latency_bcjr_bp_10_idd_20.txt <==
latency,ber
142.0,0.02512
144.0,0.005436
146.0,0.001814
148.0,0.0009354
150.0,0.0007218
152.0,0.0004842
154.0,0.0004696
158.0,0.000361
166.0,0.0003373
178.0,0.000272
218.0,0.0002027
318.0,0.000128
477.0,9.23e-05
636.0,6.81e-05
795.0,5.19e-05
954.0,4.04e-05
1113.0,3.19e-05
1272.0,2.58e-05
1431.0,2.12e-05
1590.0,1.78e-05
1749.0,1.48e-05
1908.0,1.27e-05
2067.0,1.12e-05
2226.0,9.6e-06
2385.0,8.26e-06
2544.0,7.35e-06
2703.0,6.61e-06


==> tikz/results/latency/latency_bp_proakis_c_it_5.txt <==
latency,ber
2.0,0.145
4.0,0.0471
6.0,0.0155
8.0,0.0113
10.0,0.00881


==> tikz/results/latency/latency_duidd_3_bp_nn_3_spa_8.txt <==
latency,ber
22.0,0.16
25.0,0.134
33.0,0.0741
36.0,0.0608
44.0,0.111


==> tikz/results/latency/latency_gnn_ffg_uncoded.txt <==
latency,ber
12.0,0.0553
24.0,0.00467
36.0,0.00069
48.0,0.000207
60.0,0.00011
72.0,8.83e-05
84.0,8.08e-05
96.0,7.78e-05
108.0,7.73e-05
120.0,7.58e-05
132.0,7.64e-05


==> tikz/results/latency/latency_gnn_flooding.txt <==
latency,ber
12.0,0.24
24.0,0.106
36.0,0.0285
48.0,0.00662
60.0,0.00143
72.0,0.000387
84.0,0.00015
96.0,7.76e-05
108.0,4.94e-05
120.0,3.63e-05
132.0,2.89e-05
144.0,2.41e-05
156.0,2.16e-05
168.0,1.95e-05
180.0,1.78e-05
192.0,1.67e-05
204.0,1.54e-05
216.0,1.44e-05
228.0,1.33e-05
240.0,1.23e-05
252.0,1.15e-05
264.0,1.08e-05
276.0,1.03e-05
288.0,9.8e-06
300.0,9.37e-06
312.0,8.97e-06
324.0,8.57e-06
336.0,8.29e-06
348.0,8.03e-06


==> tikz/results/latency/latency_gnn_seq.txt <==
latency,ber
40.0,0.0377
52.0,0.0104
64.0,0.00316
76.0,0.00124
88.0,0.000655
124.0,0.000198
136.0,0.000123
148.0,9.11e-05
160.0,7.38e-05
172.0,6.52e-05
180.0,4.88e-05
220.0,4.3e-05
232.0,3.93e-05
244.0,3.62e-05
280.0,3.39e-05
292.0,3.01e-05
304.0,2.76e-05
316.0,2.64e-05
328.0,2.51e-05
364.0,2.44e-05
376.0,2.29e-05
388.0,2.19e-05
400.0,2.14e-05
412.0,2.08e-05


==> tikz/results/latency/latency_gnn_ung_uncoded.txt <==
latency,ber
12.0,0.0691
24.0,0.00819
36.0,0.00153
48.0,0.000526
60.0,0.000280
72.0,0.000198
84.0,0.000168
96.0,0.000155
108.0,0.000154


==> tikz/results/latency/latency_neural_bp_proakis_c_it_7.txt <==
latency,ber
2.0,0.175
4.0,0.0435
6.0,0.0107
8.0,0.00353
10.0,0.00212
12.0,0.00158
14.0,0.00142


==> tikz/results/nachmani_cnn.txt <==
snr,ber,bler,bmi
0.00e+00,2.52e-01,1.00e+00,1.58e+00
1.00e+00,2.33e-01,1.00e+00,1.37e+00
2.00e+00,2.15e-01,1.00e+00,1.17e+00
3.00e+00,1.90e-01,1.00e+00,9.62e-01
4.00e+00,1.64e-01,1.00e+00,5.68e-01
5.00e+00,1.32e-01,9.99e-01,4.99e-01
6.00e+00,1.03e-01,9.97e-01,3.88e-01
7.00e+00,7.60e-02,9.85e-01,2.90e-01
8.00e+00,4.91e-02,9.20e-01,1.80e-01
9.00e+00,2.93e-02,7.99e-01,1.08e-01
1.00e+01,1.54e-02,5.95e-01,6.26e-02
1.10e+01,7.27e-03,3.40e-01,3.43e-02
1.20e+01,3.09e-03,1.76e-01,1.88e-02
1.30e+01,1.15e-03,7.72e-02,1.09e-02
1.40e+01,3.60e-04,2.59e-02,6.39e-03


==> tikz/results/neural_bp_proakis_c_it_7.txt <==
snr,ber,bler,bmi
0.00e+00,3.28e-01,1.00e+00,9.17e-01
1.00e+00,3.14e-01,1.00e+00,9.04e-01
2.00e+00,3.00e-01,1.00e+00,8.74e-01
3.00e+00,2.75e-01,1.00e+00,8.34e-01
4.00e+00,2.42e-01,1.00e+00,7.68e-01
5.00e+00,1.99e-01,1.00e+00,6.73e-01
6.00e+00,1.63e-01,1.00e+00,5.72e-01
7.00e+00,1.28e-01,1.00e+00,4.57e-01
8.00e+00,9.64e-02,9.98e-01,3.53e-01
9.00e+00,6.49e-02,9.75e-01,2.47e-01
1.00e+01,3.87e-02,8.67e-01,1.57e-01
1.10e+01,2.05e-02,6.63e-01,8.96e-02
1.20e+01,1.10e-02,4.03e-01,5.17e-02
1.30e+01,4.12e-03,1.77e-01,2.22e-02
1.40e+01,1.42e-03,6.43e-02,8.47e-03


==> tikz/results/proakis_c_BCJR_n132.txt <==
snr,ber,bler,loss
4.0,0.15712878108024597,1.0,0.3343656063079834
5.0,0.12874242663383484,1.0,0.28542768955230713
6.0,0.09714394062757492,0.9959999918937683,0.2221963107585907
7.0,0.06981818377971649,0.9779999852180481,0.16838893294334412
8.0,0.045462120324373245,0.8989999890327454,0.11113409698009491
9.0,0.025553030893206596,0.6850000023841858,0.0674261525273323
10.0,0.011378787457942963,0.4020000100135803,0.03143669664859772
11.0,0.004719696938991547,0.1940000057220459,0.012778145261108875
12.0,0.0014905303250998259,0.06875000149011612,0.004171025473624468
13.0,0.00037474746932275593,0.01759999990463257,0.001050528371706605
14.0,6.317e-05,2.995e-03,2.738e-04

==> tikz/results/proakis_c_FFG_iters_5_n132.txt <==
snr,ber,bler,bmi
0.00e+00,2.69e-01,1.00e+00,8.95e-01
1.00e+00,2.69e-01,9.99e-01,8.76e-01
2.00e+00,2.61e-01,1.00e+00,8.54e-01
3.00e+00,2.54e-01,1.00e+00,8.32e-01
4.00e+00,2.41e-01,9.99e-01,8.07e-01
5.00e+00,2.32e-01,9.95e-01,7.86e-01
6.00e+00,2.15e-01,9.94e-01,7.53e-01
7.00e+00,2.00e-01,9.83e-01,7.18e-01
8.00e+00,1.78e-01,9.74e-01,6.65e-01
9.00e+00,1.43e-01,9.40e-01,5.79e-01
1.00e+01,1.13e-01,8.47e-01,4.77e-01
1.10e+01,7.90e-02,7.02e-01,3.49e-01
1.20e+01,4.73e-02,5.08e-01,2.20e-01
1.30e+01,2.38e-02,2.93e-01,1.10e-01
1.40e+01,8.81e-03,1.30e-01,4.11e-02
